Dynamics of binary black holes in young star clusters: the impact of cluster mass and long-term evolution

Dynamical interactions in dense star clusters are considered one of the most effective formation channels of binary black holes (BBHs). Here, we present direct $N-$body simulations of two different star cluster families: low-mass ($\sim{500-800}$ M$_\odot$) and relatively high-mass star clusters ($\ge{5000}$ M$_\odot$). We show that the formation channels of BBHs in low- and high-mass star clusters are extremely different and lead to two completely distinct populations of BBH mergers. Low-mass clusters host mainly low-mass BBHs born from binary evolution, while BBHs in high-mass clusters are relatively massive (chirp mass up to $\sim{100}$ M$_\odot$) and driven by dynamical exchanges. Tidal disruption dramatically quenches the formation and dynamical evolution of BBHs in low-mass clusters on a very short timescale ($\lesssim{100}$ Myr), while BBHs in high-mass clusters undergo effective dynamical hardening until the end of our simulations (1.5 Gyr). In high-mass clusters we find that 8\% of BBHs have primary mass in the pair-instability mass gap, all of them born via stellar collisions, while only one BBH with primary mass in the mass gap forms in low-mass clusters. These differences are crucial for the interpretation of the formation channels of gravitational-wave sources.

==> Referee_report_BBH.txt <==
Authors (hereafter, A):
--------
We thank the anonymous referee for their careful reading of the manuscript. We highlighted all the changes in the revised manuscript with bold face. In the following, we reply to the report.

First of all, we found and fixed a bug in our analysis tools, that prevented us from finding a number of BBH mergers (mostly dynamical BBHs that merged within their parent cluster). After fixing the bug, the number of simulated BBH mergers in high-mass clusters has increased from 115 to 307, while BBH mergers in low-mass clusters were less affected: we missed 5 mergers out of 40. The main conclusions of the previous version of our manuscript still hold, even if we now have a larger number of BBHs in our simulations.


The two main changes in the manuscript requested by the correction of the typo are the following.

1- Relativistic kicks:
 The presence of a larger number of in-cluster mergers makes it necessary to take into account the impact of relativistic kicks on the post-merger remnants. We added a new section to explain how we deal with relativistic kicks (Sect. 2.4) in our analysis.
 Because our simulations do not include relativistic kicks, we calculate a posteriori the probability that, given the escape velocity of the cluster at the time of the BH merger, the resultant post-merger black hole is ejected. 
Given the low escape velocities of our clusters, in all the cases the post-merger remnant is kicked out of the cluster. Hence, we removed from our analysis the BBHs hosting second-generation black holes.

2- Updates of some Figures and Tables:
 Fig. 3: we removed the second-generation BBHs. This slightly reduces the number of massive black holes in high-mass clusters.

 Figs. 4,5,6,7,8 and Table 1: we updated the figures and the table by including the missing BBH mergers.

 Fig. 9: we slightly modified the criterion to select black holes in the pair-instability mass gap. We also included the pathway of the most massive primary black holes (m1>200 MSun) found in BBH mergers, in order to show that this channel is suitable to explain the formation of intermediate-mass black holes above the upper mass gap. 


##################################################################


Reviewer's (hereafter, R) Comments:

I have my detailed comments as below:

R: Page2: "Post-Newtonian terms are not explicitly included in this version of the code." What do you mean by "not explicitly"? Do you mean no PN terms used in any situation at all or say up to 1.5PN/2.5PN during close encounters?

A: This version of NBODY6++GPU does not include PN terms. We made it clear in the text.

###########

R: Page4 (column 1, line35): Initial choice of binary parameters can very much affect your results for such small sized clusters. Moe & Di Stefano 2017 observations are not in young star clusters, better to put a cautionary sentence here. I wonder what happens if you select a different binary initial condition for these small clusters? In more massive clusters (>~1e4Msun), rather than exact binary parameters, the choices will likely determine the fraction of hard vs soft binaries that get produced and hence determine the course of the cluster evolution. It might also help to elaborate a little on the primary mass binning here. 

A: We added a footnote with the proposed caveat about Moe & Di Stefano 2017 versus young star clusters.  We added a short discussion about the dependence of our results on the initial binary parameters, referring to the paper by de Mink & Belczynski 2015. In the aforementioned paper, the authors thoroughly explore the impact of the initial orbital parameters on BBH mergers.


###########

R: Page4 (column 2, line12): I personally feel the terms "massive star clusters" used in the introduction and here can be a little misleading. In the community, by massive, people tend to mean 1e5 or 1e6 Msun range. Better to use relative terms  like "more massive" or "young, open" instead of the general "star cluster".

A: Our notation should be regarded as purely comparative. We decided to leave our notation as it is in some places, because it allows to compare the two samples of star clusters straightforwardly and is short enough, but we added a caveat about our usage of "massive star clusters" in Section 2.2.2.  We removed the reference to "low-mass" and "high-mass" in the title and in several other places, where it was not requested for comparative reasons.

###########

Page4 (column 2, line31): "long-term dynamical evolution" is quite vague and can be potentially misleading. Please change this to quantitative values such as "x half mass relaxation times when the cluster is dynamically mature". 

A: We changed this sentence accordingly.

###########

R: Page4 (column 2, line54) : "If few or no single BHs are present, dynamical exchanges are limited because the probability of an exchange is strongly suppressed if the intruders are less massive than the two members of the binary system." This can be better expressed in terms of Heggies law and binding energy. 

A: We modified the sentence as suggested by the Referee. 


###########

R: Page5(column1, line46-58): I am still struggling to understand how logical this is? Are all the cluster dissolution timescales for the more massive ones in your sample 1500Myr? Then the 1500 Myr cutoff means no longer dynamically active? Also, the last line of column1, which says "100 Myr", can also be "1500 Myr" if the more massive cluster data set evolves and dynamically interacts after 1500 Myr?

A: To be completely sure that we captured  all the dynamical encounters relevant for the population of BBHs, we should integrate all our clusters until they become tidally filling. For the most massive clusters (>7000 Msun), this happens at later times with respect to 1.5 Gyr (see Figure 1). However, integrating our most massive clusters for more than 1.5 Gyr currently requires prohibitive computational resources. On the other hand, we find that at 1.5 Gyr only 6.4% of all BBHs are still bound to their parent cluster in our most massive clusters (>=5000 Msun): the vast majority of BBHs have been ejected from the star cluster in <1.5 Gyr. Hence, we expect that our results will not change dramatically if we integrate the more massive star clusters for >1.5 Gyr.
We added this discussion in Section 2.3.

###########


R: Page6(column1, line 41): In discussing the half mass evolution of the cluster and core structure formation, it is a good idea to discuss things in the context of other works. A host of different simuational or theoretical studies are available from various works of Mapelli et al, Banerjee et al, Giersz et al or recent Chattopadhyay et al.  There is a good scope of discussing in a line or two here how the cluster core formation or the lack of it affects its overall dissolution.

A: We have rewritten Sect 3.1. The new version of the section explains the underlying dynamical mechanisms at different stages of the cluster evolution. Also, we now describe the evolution of our star clusters in the context of previous work (Banerjee 2017, Giersz et al. 2019, Chattopadhyay et al. 2022). To make this comparison more intuitive and straightforward, we have decided to recalculate the quantities shown in Fig. 1 in the same way as it has been done in previous work. Now r_h and r_c have been calculated considering only the stars still bound to the cluster.

###########


R: Page6(column1, line53): the dense core of 120 Msun and 80 Msun BH looks really interesting. Can you add a couple of sentences on this BH's formation history? Anything special about the cluster? 

A: This BBH consists in two BHs of 44 MSun and 36 MSun, respectively, which coupled as a consequence of dynamical interactions. Thanks to presence of such massive BBH, the star cluster could retain a relatively high fraction of its initial mass (the tidal radius at the end of the simulation is about 7 pc), as opposed to the other low-mass clusters. We added some additional information in a footnote.


###########

R: Page6(column1,line57): "In this set, the number of surviving clusters increases with the initial mass of the cluster." Do you notice any correlation with cluster initial density?

A: As shown by the plot sent as additional material to the referee, for high-mass clusters we found no correlation between the final fraction of bound mass and the initial half-mass density. The initial mass of the cluster appears to be the leading factor to determine the survival of the clusters. 

###########


R: Page6(column2, line49): Just checking- are the original vs exchanged similar to the usual jargon of primordial vs dynamical?

A: Yes, they are. We refer to the binaries (and BHs and BBHs) that are already present in the initial conditions as original rather than primordial to avoid any confusion with primordial BHs. We added a new footnote in Section 3.2. 

###########


R: Page6(column2, line53): I am confused. You said at 100Myr most low mass clusters of your dataset dissolve by 100-120Myr. Then obviously the snapshot at 100 Myrs will be the same at 1500 Myr. Moreover BHs form in <10Myr, how do you know natal kicks aren't disrupting those and BHs aren't interacting in that time?

A: Figure 1 shows the average evolution of star clusters in the same mass bin. While the majority of the low-mass clusters dissolve at t<100 Myr, some of them survive at t>100 Myr producing the small differences we find in the left-hand panels of Figs 3 and 5 between the snapshots at 100 Myr and 1.5 Gyr.
Natal kicks are not a concern for Figs 3 and 5, because these figures only show bound binary systems composed of two BBHs (i.e., after the binary system received the second natal kick and survived).

###########


R: Page7(column1,line30-36): This is also because the exchanged BHs had more time to interact dynamically - hence form a more equi-mass, massive distribution. Also a game of numbers, IMF allows more high mass stars to form when you have a larger mass budget. 

A: We thank the referee for the comment. We have implemented it in the text.

###########


R:Page7(column1, line50): I would change "considerable" to "fair". 

A: We rephrased the sentence.

###########

R: Page8(column1,line32-34): Maybe I am missing something or misreading the language here, but how can the total simulated mass in the high mass dataset be the same as low mass dataset? Or you don't mean individually but as a whole x high mass clusters = y low mass clusters?  If so, please make it a little clearer as the reader may make the same misinterpretation. 

A: We mean that the total mass of the population of high-mass clusters is equal to the overall mass of the population of simulated low-mass clusters (in fact, as stated in Sect. 2.2.2, the total number of simulated low-mass clusters is about ten times larger that the total number of low mass clusters). We made it clear in the text.

###########


R: Page8(column1,line44-46): This discussion in terms of 100 and 1500Myr, I think it will be useful to state here how many relaxation times on an average these clusters were at while making this comparison. 

A: We now specify the number of relaxation times elapsed in the text.

###########


R: Page7(column1,line52-53): The two BHs that have >100Msun in low mass clusters, how do they typically form?
R: Page8(column1,line53):Do you define anything >100Msun as IMBH? How did the primary get so massive?

A: Yes, we define as IMBH all the BHs more massive than 100 MSun. We have highlighted the definition in Sect. 3.2, where we introduce them.

In our simulations, black holes in BBHs in this range of mass form as a result of (sometimes multiple) stellar mergers, which produce very massive stars that eventually collapse to black holes. This scenario is described in Sect. 3.5 to explain the formation of BBHs mergers with components in the upper mass gap, but may result in very massive BHs with masses up to about 200 MSun. 
To better show this, we added in Fig. 9 the formation pathway of the most massive primary BH in BBH mergers, which reaches a mass of 207 MSun as a consequence of a stellar mergers.


###########


R: Page8(column2,line46-48): This, as well as dynamical BHs preferentially choose heavy mass pairings due to equipartition of energy - the usual N-body behaviour given enough time to interact.

A: We thank the referee for the comment. We added a clarification in the text.

###########


R: Page10(column1,line3-15): what percent of single BHs / broken primordial binaries occur? SNe kicks or soft binaries disrupted?

A: We thank the referee for the suggestion. Actually, the calculation of the percentage of surviving binaries is quite out of the scope of this manuscript and would require additional computing time. We plan to do a comprehensive study of primordial binary evolution in a follow-up paper. 

############

R: Page10(column1,line16-19): observationally by LVK they will still be in-spiral mergers and circularized. A good idea to mention it here or it can be mis-interpreted.

A: We added a footnote to clarify this.

###########

R: Page10(column1, line24): Formation pathway of black holes in the "upper" mass gap

A: We corrected the title of the section as suggested.

###########

R: Page10(column1,line42-43): "In all the BBH mergers, the binary system forms when both objects are BHs." I do not understand this sentence. 

A: As shown in Fig. 4 (lower panels), the binaries that finally result in BBH mergers may form when the stars are in different evolutionary stages, when the both components are still stars, when one of the components is a black hole, or when the both component are black holes. In this case, we want to point out that binaries that result in BBH mergers with components in the PI mass gap form when the both component have already evolved into black holes. We reformulated this sentence and similar sentences throughout the text to make the concept clearer.


###########

R: Page10(column2,line39-42): The relaxation timescales, with reference to Spitzer should be in the main body of the results and not just in the summary. 

A: Now we introduce the relaxation times of the two samples and the reference to Spitzer in Sect. 2.3, not only in the summary. 

###########


R: I am not asking the authors to run any new models. However, the paper requires more care in writing and analysing the results with more details, warning the readers of the caveats in binary evolution to the choice of initial parameters. I have personally found this study a little rushed and the results from the assumptions are quite obvious and predictable without actually having the need to run too many models. One criticism is that discussing the results in context of previous works is really missing. Overall, there is definitely some scope to refine it a little more. The title of the paper can be a little misleading, I would suggest the authors rethink the terminology of "high mass young star cluster" and "long-term" evolution as both have some scope of misinterpretation. That said, I liked the straightforward presentation of the paper. 

A: We really appreciate this general comment. We added several caveats, a comparison with previous studies; we refined our analysis, and rephrased the title/several parts of the manuscript. We hope that the revised manuscript has improved under all these respects. 

